White Dwarf Period Tables - I. Pulsators with hydrogen-dominated atmospheres

We aimed at collecting all known white dwarf pulsators with hydrogen-dominated atmospheres and list their main photometric and atmospheric parameters together with their pulsation periods and amplitudes observed at different epochs. For this purpose, we explored the pulsating white dwarf related literature with the systematic use of the SIMBAD and the NASA's Astrophysics Data System (ADS) databases. We summarized our results in four tables listing seven ZZ Ceti stars in detached white dwarf plus main-sequence binaries, seven extremely low-mass DA pulsators, three hot DAVs and 180 ZZ Ceti stars.

==> table1.txt <==
#IBVS XXXX-XX.txt
#Author: Bognár, Zs.; Sódor, Á.
#Caption: ZZ Ceti stars in detached white dwarf plus main-sequence binaries.
#
#Identifiers					RA		DEC		Teff	log g	V		Period/Amplitude																References
#WD (SDSS)	Other				(h m s)		(d m s)		(K)	(dex)	(mag)		(s/mma)
#
0049-011	SDSS J005208.42-005134.7	00 52 08	-00 51 35	12 300	8.46	18.3 (g)	1077.2/4.0; 1093.8/4.0																Pyrzas et~al. (2015) 
#
(J0111+000)	SDSS J011123.90+000935.2	01 11 24	+00 09 35	12 320	7.50	18.4 (g)	366.5/9.1; 510.2/18.9; 583.2/16.3; 631.6/28.0; 883.6/15.9											Pyrzas et~al. (2015)
#
0201+004	SDSS J020351.29+004025.0	02 03 51	+00 40 25	10 790	8.17	19.4 (g)	398.8/11.9; 683.9/15.2; 957.0/38.5														Pyrzas et~al. (2015)
#
(J0824+1723)	SDSS J082429.01+172345.4	08 24 29	+17 23 45	11 430	8.21	18.3 (g)	513.9/9.2; 623.7/20.4; 807.2/13.9; 987.9/12.0													Pyrzas et~al. (2015)
#
(1043+0603)	SDSS J104358.59+060320.9	10 43 59	+06 03 21	11 170	8.19	18.7 (g)	164.9/6.6; 292.5/5.3; 324.7/28.8; 634.4/8.5													Pyrzas et~al. (2015)
#
(J1117-1255)	SDSS J111710.53-125540.9	11 17 11	-12 55 41	11 300	8.29	19.7 (g)	835.8/21.9																	Pyrzas et~al. (2015)
#
(J1136+0409)	SDSS J113655.18+040952.6	11 36 55	+04 09 53	11 700	7.99	17.1		182.2/4.4; 276.5/8.3																Pyrzas et~al. (2015)
														160.8/0.4; 162.2/1.2; 163.7/0.4; 181.3/1.8; 201.8/0.5; 274.9/3.5; 279.4/2.3; 284.2/0.2; 337.7/0.8; 351.1/0.7; 395.9/0.4; 474.5/0.4 (iR)		Hermes et~al. (2015)


==> table2.txt <==
#IBVS XXXX-XX.txt
#Author: Bognár, Zs.; Sódor, Á.
#Caption: Extremely low-mass DA pulsators.
#
#Identifiers					RA		DEC		Teff	log g	V		Period/Amplitude										References
#WD (SDSS)	Other				(h m s)		(d m s)		(K)	(dex)	(mag)		(s/mma)
#
(J1112+1117)	SDSS J111215.82+111745.0	11 12 16	+11 17 45	9 590	6.36	16.3		107.6/0.4; 134.3/0.4; 1792.9/3.3; 1884.6/4.7; 2258.5/7.5; 2539.7/6.8; 2855.7/3.6		Hermes et~al. (2013d)
#
(J1518+0658)	SDSS J151826.68+065813.2	15 18 27	+06 58 13	9 900	6.80	17.6 (g)	1335.3/13.6; 1956.4/18.1; 2134.0/14.2; 2268.2/21.6; 2714.3/21.6; 2799.1/35.4; 3848.2/15.7	Hermes et~al. (2013d)
														1318.8/12.9; 1956.3/18.1; 2210.0/19.9; 2413.1/15.6; 2796.0/41.1; 2802.8/26.4; 3683.7/17.7	Hermes et~al. (2013d)
#
(J1614+1912)	SDSS J161431.28+191219.4	16 14 31	+19 12 19	8 880	6.66	16.4 (g)	1184.1/3.2; 1262.7/5.9										Hermes et~al. (2013b)
#
(J1618+3854)	SDSS J161831.69+385415.1	16 18 32	+38 54 15	9 140	6.83	19.7 (g)	2543.0/16.0; 4935.2/56.3; 6125.9/25.5								Bell et~al. (2015b)
#
--		PSR J1738+0333			17 38 54	+03 33 11	9 130	6.55	21.3		1788.0/12.7; 2656.0/11.5; 3057.0/12.2								Kilic et~al. (2015)
#
(J1840+6423)	SDSS J184037.78+642312.3	18 40 38	+64 23 12	9 100	6.22	18.9 (g)	1578.6/29.5; 2376.0/48.8; 4445.9/65.9								Hermes et~al. (2012)
#
(J2228+3623)	SDSS J222859.93+362359.6	22 28 60	+36 24 00	7 870	6.03	16.9 (g)	3254.5/2.3; 4178.3/6.3; 6234.9/1.9								Hermes et~al. (2013b)


==> table3.txt <==
#IBVS XXXX-XX.txt
#Author: Bognár, Zs.; Sódor, Á.
#Caption: Hot DAV stars.
#
#Identifiers					RA		DEC		Teff	log g	V		Period/Amplitude	References
#WD (SDSS)	Other				(h m s)		(d m s)		(K)	(dex)	(mag)		(s/mma)
#
0101+145	SDSS J010415.99+144857.4	01 04 16	+14 48 57	29 980	7.38	18.8 (g)	159.0/4.0		Kurtz et~al. (2008) 
#
0232-097A	SDSS J023520.02-093456.3	02 35 20	-09 34 56	30 110	7.30	17.8 (g)	705.0/15.6		Kurtz et~al. (2008)
#
1017-138	--				10 19 52	-14 07 34	32 600	7.80	14.6		624.0/1.0		Kurtz et~al. (2013)

==> table4.txt <==
#IBVS XXXX-XX.txt
#Author: Bognár, Zs.; Sódor, Á.
#Caption: List of ZZ Ceti stars.
#Notes. (G) The effective temperature (Teff) and surface gravity (log g) values are provided by Gianninas et~al. (2011), and then corrected according to the results of Tremblay et~al. (2013).
# (T) The effective temperature (Teff) and surface gravity (log g) values are provided by Tremblay et~al. (2011), and then corrected according to the results of Tremblay et~al. (2013).
#
#Identifiers					RA		DEC		Teff		log g	V		Period/Amplitude	References
#WD (SDSS)	Other				(h m s)		(d m s)		(K)		(dex)	(mag)		(s/mma)
#
(J0000-0046)	SDSS J000006.75-004654.0	00 00 07	-00 46 54	10 620 (T)	8.18	18.8 (g)	584.8/15.9; 601.4/9.0; 611.4/23.0	Castanheira et~al. (2007)
#
(J0018+0031)	SDSS J001836.11+003151.1	00 18 36	00 31 53	11 530 (T)	8.04	17.4 (g)	257.9/5.8	Mullally et~al. (2005)
															149.9/3.7; 257.3/6.0	Castanheira & Kepler (2009)
#
0016-258	MCT 0016-2553			00 18 45	-25 36 42	11 060 (G)	8.06	16.1		1152.4/8.1	Gianninas et~al. (2006)
#
--		HE 0031-5525			00 33 36	-55 08 39	11 480		7.65	15.7 (g)	274.9/1.5; 276.9/4.8; 329.5/2.5	Castanheira et~al. (2006)
#
0036+312	G 132-12			00 39 04	31 31 37	12 480 (G)	8.00	16.2		212.7/4.3	Gianninas et~al. (2006)
#
0041+006	SDSS J004345.78+005549.9	00 43 46	00 55 50	12 130 (T)	8.14	18.7 (g)	258.2/6.7	Castanheira et~al. (2010)
#
(J0048+1521)	SDSS J004855.17+152148.7	00 48 55	15 21 49	11 280 (T)	8.17	18.7 (g)	615.3/24.8	Mullally et~al. (2005)
0046+150														323.1/14.8; 333.2/8.6; 609.8/22.1; 636.4/8.7; 672.3/8.5; 698.4/18.3	Romero et~al. (2013)
#
0049-473	EC 00497-4723			00 52 01	-47 07 09	--		--	16.5		500.0/7.0; 722.0/23.0; 867.0/17.0; 1083.0/12.0; 1182.0/9.0	Stobie et~al. (1997)	(Castanheira & Kepler 2009)
#
(J0102-0032)	SDSS J010207.17-003259.4	01 02 07	-00 33 00	10 850 (T)	8.18	18.2		830.3/29.2; 926.1/37.2	Mukadam et~al. (2004)
0059-008	LP 586-51												752.2/19.4; 830.3/35.1; 926.3/34.7; 1043.4/15.3	Mukadam et~al. (2006)
															796.1/75.1	Gentile Fusillo et~al. (2016)
#
0104-464 	BPM 30551 			01 06 54	-46 08 54	11 240 (G)	8.16	15.4		606.8; 682.7; 744.7; 840.2; ~11 mma	Hesser et~al. (1976)
#
(J0111+0018)	SDSS J011100.63+001807.2	01 11 01	00 18 07	11 490 (T)	8.08	18.8 (g)	255.3/15.6; 292.3/21.9	Mukadam et~al. (2004)
															255.5/13.0; 293.0/22.1 (+C)	Castanheira & Kepler (2009)
															255.7/14.3; 292.9/25.7 (+C)	Hermes et~al. (2013c)
#
0120+002	SDSS J012234.68+003025.8	01 22 35	00 30 26	11 650 (T)	7.94	16.8 (g)	121.1/1.5; 200.8/1.3; 358.6/1.2	Castanheira et~al. (2010)
#
--		SDSS J012950.44-101842.0	01 29 50	-10 18 42	11 910		8.00	18.4 (g)	147.4/2.3; 193.8/2.9	Castanheira et~al. (2010)
#
0132-014	SDSS J013440.94-010902.3	01 34 41	-01 09 02	10 260 (T)	7.82	18.1 (g)	1212.0/45.4	Gentile Fusillo et~al. (2016)
#
0133-116	Ross 548 			01 36 14	-11 20 33	12 300 (G)	8.03	14.2		212.9; 273.0; ~2-11 mma	Lasker & Hesser (1971)
															212.8/5.1; 213.1/8.6; 274.3/5.8; 274.8/3.7 (iR)	Stover et~al. (1977)
															212.8/4.8; 213.1/8.4; 274.3/5.3; 274.8/3.7	Stover et~al. (1980)
															187.0/~1; 212.8/2.1; 213.1/3.3; 274.3/2.2; 274.8/1.3; 320.0/~1; 333.0/~1	Kepler et~al. (1995a)
															187.3/0.9; 212.8/4.1; 213.1/6.2; 274.3; 274.8; 318.1/0.9; 333.6/0.6	Mukadam et~al. (2003)
															187.3/0.9; 213.0/5.4; 274.5/3.5; 318.1/1.1; 333.6/1.3	Castanheira & Kepler (2009)
															186.5/0.3; 186.7/0.4; 186.9/0.5; 212.8/4.4; 213.0/1.0; 213.1/6.6; 274.3/4.2; 274.5/0.7; 274.8/3.2; 317.0/0.4; 318.1/0.4; 319.2/0.4; 333.6/0.6; 334.5/0.3; 335.3/0.3; 336.2/0.3	Mukadam et~al. (2013)
															186.9/0.9; 212.8/4.1; 212.9/1.4; 213.1/6.6; 217.8/0.3; 274.3/4.3; 274.5/1.2; 274.8/3.1; 318.1/0.7; 318.8/0.3; 333.6/0.6	Giammichele et~al. (2015)
#
0145-221	MCT 0145-2211			01 47 22	-21 56 51	11 850 (G)	8.15	14.9		462.2/25.0; 727.9/19.0; 823.2/17.0	Fontaine et~al. (2003) (amplitudes: Mukadam et~al. 2006)
#
--		(HS 0210+3302)			02 13 06	33 16 10	11 920		7.39	15.8 (B)	189.4/4.7; 207.5/3.7	Voss et~al. (2007)
#
(J0214-0823)	SDSS J021406.78-082318.4	02 14 07	-08 23 18	11 580 (T)	7.86	17.9 (g)	263.5/7.1; 297.5/16.0; 347.1/8.3; 348.1/8.5	Mukadam et~al. (2004)
0211-086														263.2/7.0; 297.1/15.7; 347.3/6.6 (+C)	Castanheira & Kepler (2009)
#
0235+069	HS 0235+0655			02 38 33	07 08 10	10 950		7.75	16.6 (B)	1283.7/4.2	Voss et~al. (2007)
#
--		SDSS J024922.35-010006.7	02 49 22	-01 00 07	11 030 (T)	8.19	18.9		1005.6/5.6; 1045.2/10.9	Castanheira et~al. (2006)
#
0246+326	KUV 02464+3239			02 49 28	32 51 13	11 620 (G)	8.13	15.8		831.6	Fontaine et~al. (2001)
															619.3/4.3; 777.6/6.0; 828.7/12.6; 866.2/10.3; 993.2/14.3; 1250.3/4.8	Bognár et~al. (2009)
#
--		SDSS J030153.81+054020.0	03 01 54	05 40 20	11 470		8.09	18.1 (g)	300.8/24.9	Castanheira et~al. (2010)
#
(J0303-0808)	SDSS J030325.22-080834.9	03 03 25	-08 08 35	11 260 (T)	8.40	18.8 (g)	707.0/4.1; 1128.0/3.5	Castanheira et~al. (2007)
0300-086A
#
(J0318+0030)	SDSS J031847.09+003029.9	03 18 47	00 30 30	11 150 (T)	8.18	17.8 (g)	536.1/10.6; 587.1/10.1; 826.4/21.1	Mukadam et~al. (2004)
0316+003														536.1/11.1; 587.1/10.6; 695.0/8.9; 826.4/27.3; 844.9/15.3	Mukadam et~al. (2006)
															969.0/21.8; 746.4/21.1	Gentile Fusillo et~al. (2016)
#
(0332-0049)	SDSS J033236.61-004918.3	03 32 37	-00 49 18	10 940 (T)	8.05	18.2 (g)	767.5/15.1	Mukadam et~al. (2004)
 0330-010														402.0/4.1; 765.0/15.2; 938.4/6.7; 1143.7/7.4	Mukadam et~al. (2006)
#
0341-459	BPM 31594			03 43 29	-45 49 04	11 500 (G)	8.05	15.0		314.0(?); 617.0	McGraw (1976)
															617.3 (+C,SH)	Odonoghue (1986)
															416.1(?)/5.0; 617.9/9-65 (+C,SH)	O'Donoghue et~al. (1992)
#
0344+073	KUV 03442+0719			03 46 51	07 28 03	10 870 (G)	7.78	16.2 (B)	1384.9/7.6	Gianninas et~al. (2006)
															428.7/5.0; 431.8/3.9; 908.6/4.5; 972.9/2.2; 976.0/5.1; 976.6/1.8; 1023.9/1.8; 1031.2/2.6; 1097.5/2.2; 1136.5/5.2; 1139.6/4.3; 1167.1/2.8; 1185.6/2.8; 1192.6/2.0; 1237.4/2.7; 1238.0/2.6; 1250.4/5.4; 1287.0/6.0; 1289.6/1.5; 1323.3/10.6; 1326.8/2.6; 1349.2/9.6; 1396.1/1.8; 1403.7/3.7; 1423.7/2.7; 1508.8/5.9; 1686.5/2.3; 1806.8/1.8; 2425.7/1.7; 2439.0/4.0; 2494.8/4.7 (+R,C)	Su et~al. (2014a)
#
--		HE 0344-1207			03 47 07	-11 58 09	11 470		8.28	17.0 (B)	392.9/21.1; 461.0/11.4; 762.2/18.9	Voss et~al. (2007)
#
(J0349+1036)	SDSS J034939.35+103649.9	03 49 39	10 36 50	11 720		8.40	16.6 (g)	184.5/3.8	Castanheira et~al. (2013)
#
0416+272	HL Tau 76			04 18 57	27 17 48	11 470 (G)	7.92	14.1		747.4	Landolt (1968)
															626.0; 663.0; 746.0 (+C,SH)	Page (1972)
															494.2; 746.2 (+C)	Fitch (1973)
															359.0/8.1; 383.0/21.8; 450.0/7.3; 494.0/30.2; 541.0/40.5; 597.0/15.6; 657.0/11.2; 781.0/9.9; 796.0/9.7; 933.0/25.2; 1065.0/19.9 (iC?)	Dolez (1998)
															382.5/16.5; 493.2/7.1; 494.2/4.4; 541.0/28.5; 541.8/8.1; 542.5/7.0; 596.8/14.6; 597.1/4.5; 598.6/3.6; 659.5/10.7; 660.1/7.4; 661.4/9.3; 661.9/7.6; 662.3/10.8; 662.8/3.5; 663.6/11.9; 664.2/15.0; 792.7/4.1; 794.1/5.1; 795.7/3.6; 796.4/3.7; 798.3/4.0; 799.1/5.2; 930.6/3.6; 933.2/3.2; 971.6/3.9; 974.4/5.0; 976.4/6.5; 979.2/4.3; 1060.2/7.7; 1061.8/11.4; 1062.6/3.2; 1067.5/9.7; 1070.8/9.6; 1390.8/3.6 (+C,R)	Dolez et~al. (2006)
#
0417+361	G 38-29				04 20 17	36 16 27	11 160 (G)	7.89	15.6		923.9; 1021.9 (+C)	McGraw & Robinson (1975)
															413.3/3.1; 432.4/3.6; 544.9/6.1; 547.0/7.0; 548.9/4.8; 706.0/18.4; 709.2/6.0; 840.4/5.2; 900.0/10.6; 922.7/5.9; 945.4/12.3; 962.1/8.1; 963.6/4.6; 980.1/11.4; 989.7/10.0; 1002.2/7.1; 1016.2/5.8; 1081.8/5.0; 1086.8/3.9; 1089.4/5.2 (+C)	Thompson et~al. (2009)
#
0455+553	G 191-16			04 59 27	55 25 21	11 440 (G)	8.04	16.0		588.2; 666.7; 882.6 (+C)	McGraw et~al. (1981)
															892.9 (+C,SH)	Vauclair et~al. (1989)
#
(0502+540)	LP 119-10			05 02 34	54 01 09	11 400		8.24	15.2		873.6/12.7	Green et~al. (2015)
#
0507+045	(HS 0507+0435)			05 10 14	04 38 55	12 010 (G)	8.19	15.3		278.4/12.8; 355.1/22.0; 445.2/7.3; 558.7/19.0 (+C)	Jordan et~al. (1998)
		HS 0507+0434B												354.9/10.9; 355.4/4.7; 355.8/25.7; 444.6/12.6; 445.3/3.0; 446.1/14.7; 555.3/18.6; 556.6/6.3; 557.6/17.1; 743.4/8.4 (+C,iR)	Handler & Romero-Colmenero (2001) (Handler et~al. 2002)
															286.1/3.6; 354.9/6.8; 355.8/22.7; 444.8/13.6; 446.2/11.0; 557.7/18.7; 743.0/13.9 (+C,iR)	Kotak et~al. (2002)
															355.8/24.0; 446.2/13.9; 555.3/16.6; 743.4/7.6	Castanheira & Kepler (2009)
															354.9/15.8; 355.3/2.5; 355.8/12.6; 444.7/5.3; 445.3/2.8; 446.1/13.8; 555.3/14.3; 556.5/6.7; 557.8/15.0; 654.8/11.0; 655.9/5.8; 657.1/10.6; 695.6/17.4; 699.6/15.2; 746.1/13.0; 748.6/10.5; 750.3/10.9; 999.7/3.0 (+C,iR)	Fu et~al. (2013)
#
0517+307	GD 66				05 20 38	30 48 24	12 210 (G)	8.10	15.6		197.0/6.0; 256.0/5.0; 273.0/20.0; 304.0/10.0	Dolez et~al. (1983) 
															196.7; 271.4; 301.4; 810.4 (+C)	Fontaine et~al. (1985)
															197.2/1.8; 197.6/4.2; 198.1/2.7; 255.9/3.4; 256.2/2.5; 271.2/2.9; 271.7/16.7; 272.2/2.5; 302.8/11.3; 518.6/1.8; 523.3/2.3 (+C,iR)	Yeates et~al. (2005)
															197.4/5.4; 256.0/3.8; 271.7/17.0; 302.8/11.4 (+C)	Castanheira & Kepler (2009)
#
0532-560	HE 0532-5605			05 33 07	-56 03 53	11 510 (G)	8.42	16.0		586.4; 688.8	Fontaine et~al. (2003)
															522.4/2.1; 563.7/2.5; 599.7/2.5; 686.1/5.5; 723.7/7.8; 753.8/4.8; 822.3/3.4; 881.7/2.9	Castanheira & Kepler (2009)
#
(0702+440)	PM J07029+4406			07 02 59	44 06 54	11 000		8.29	15.1		1366.4/1.0	Green et~al. (2015)
#
--		(HS 0733+4119)			07 37 08	41 12 28	11 160		7.72	15.8 (g)	468.8/19.4; 656.2/38.7; 747.4/20.3	Voss et~al. (2007)
		SDSS J073707.99+411227.6
#
(J0756+2020)	SDSS J075617.54+202010.2	07 56 18	20 20 10	11 830 (T)	8.13	18.3 (g)	199.5/6.8	Mullally et~al. (2005)
#
(J0815+4437)	SDSS J081531.75+443710.3	08 15 32	44 37 10	11 840 (T)	8.21	19.3 (g)	258.3/6.2; 311.3/9.3; 311.7/22.0; 511.5/7.3; 787.5/6.6	Mukadam et~al. (2004)
															258.3/6.8; 309.0/10.2; 311.7/18.9; 787.5/7.2	Mukadam et~al. (2006)
#
(J0818+3131)	SDSS J081828.98+313153.0	08 18 29	31 31 53	11 820 (T)	8.13	17.4 (g)	202.3/3.3; 253.3/2.9	Mullally et~al. (2005)
#
(0825+0329)	SDSS J082518.86+032927.8	08 25 19	03 29 28	12 120 (T)	8.15	17.5 (g)	303.0/3.8; 334.0/6.9; 481.0/4.5; 664.0/11-12; 704.0/6.0; 826.0/5.3	Kepler et~al. (2005)
#
(J0825+4119)	SDSS J082547.00+411900.0	08 25 47	41 19 00	11 510 (T)	8.37	18.5 (g)	611.0/11.2; 653.4/17.1	Mukadam et~al. (2004)
#
--		SDSS J083203.98+142942.3	08 32 04	14 29 42	11 230		7.94	18.9 (g)	not published yet	Bell et~al.(2016)
		(EPIC 211596649)														 
#
0836+404	KUV 08368+4026			08 40 08	40 15 04	12 010 (G)	8.13	15.6 (g)	494.5/6.0; 618.0/17.4	Vauclair et~al. (1997)
															257.3/9.0; 362.5/2.0; 307.9/10.0; 400.1/5.0; 519.9/4.0; 778.8/5.0 (+C)	Dolez et~al. (1999)
															257.2/11.5; 257.3/11.6; 257.3/10.4; 307.9/7.2; 308.0/14.1; 308.1/4.5; 362.3/3.7; 362.5/3.3; 399.9/8.0; 400.2/10.7; 463.1/2.4; 505.7/4.0; 506.0/8.2; 506.2/2.9; 779.0/5.2; 780.9/4.2; 782.0/2.4 (+C,iR)	Li et~al. (2015)
#
--		SDSS J084054.14+145709.0	08 40 54	14 57 09	10 570		7.92	18.3 (g)	487.0/1.6; 1095-1309 s	Bell et~al.(2016)
		(EPIC 211629697)														
#
(J0842+3707)	SDSS J084220.73+370701.7	08 42 21	37 07 02	11 620 (T)	7.88	18.8 (g)	309.3/17.9	Mukadam et~al. (2004)
															212.3/5.2; 309.3/18.0; 321.1/4.4	Mukadam et~al. (2006)
#
(0843+0431)	SDSS J084314.05+043131.6	08 43 14	04 31 32	11 220 (T)	8.09	17.8 (g)	373.0/10.4; 1049.0/11.4; 1085.0/7.4	Kepler et~al. (2005)
#
(J0847+4510)	SDSS J084746.82+451006.3	08 47 47	45 10 06	11 690 (T)	8.12	18.3 (g)	201.0/7.3	Mukadam et~al. (2004)
															123.4/3.0; 200.5/7.0	Mukadam et~al. (2006)
#
(0851+0605)	SDSS J085128.17+060551.1	08 51 28	06 05 51	11 300 (T)	8.05	16.8 (g)	326/22.4	Kepler et~al. (2005)
#
(J0853+0005)	SDSS J085325.55+000514.2	08 53 26	00 05 14	11 950 (T)	8.15	18.2 (g)	264.4/4.0	Castanheira et~al. (2007)
0850+002
#
(J0855+0635)	SDSS J085507.29+063540.9	08 55 07	06 35 41	10 970 (T)	8.22	17.2 (g)	433.0/15.0; 850.0/44.0	Castanheira et~al. (2007)
#
--		SDSS J085648.33+185804.9	08 56 48	18 58 05	11 900		8.23	18.9 (g)	not published yet	Bell et~al.(2016)
		(EPIC 211916160)
#
--		SDSS J090041.08+190714.3	09 00 41	19 07 14	11 690		8.09	17.6 (g)	not published yet	Bell et~al.(2016) 
		(EPIC 211926430)
#
0858+363	GD 99				09 01 49	36 07 08	12 110 (G)	8.20	14.6		--	McGraw & Robinson (1976) 
															105.2/2.0; 223.6/2.9; 228.9/4.5; 633.1/2.0; 853.2/2.4; 924.7/1.7; 976.0/2.1; 1007.0/6.5; 1058.0/8.3; 1088.0/4.3; 1151.0/1.9	Mukadam et~al. (2006)
															223.9/2.6; 228.7/6.3; 1026.1/4.3; 1058.1/7.6	Bognár et~al. (2007)
#
--		SDSS J090231.76+183554.9	09 02 32	18 35 55	11 310		8.03	19.4 (g)	486.0/11.9; 562.1/19.9; 756.4/22.2; 978.8/11.2	Bell et~al.(2016)
		(EPIC 211891315)
#
(J0906-0024)	SDSS J090624.26-002428.2	09 06 24	-00 24 28	11 260 (T)	8.07	17.7 (g)	266.6/7.6; 457.9/9.5; 574.5/23.7; 618.8/9.1; 769.4/26.1	Mukadam et~al. (2004)
#
(0911+0310)	SDSS J091118.42+031045.1	09 11 18	03 10 45	11 630 (T)	8.14	18.4 (g)	176.0/11.1; 347.0/17.4; 352.0-353.0/27.7-26.9; 388.0/12.3; 420.0/12.6; 757.0/16.4	Kepler et~al. (2005) 
#
(J0913+4036)	SDSS J091312.74+403628.7	09 13 13	40 36 29	11 850 (T)	8.09	17.6 (g)	203.9/3.8; 260.3/16.5; 288.7/12.4; 320.5/14.7	Mullally et~al. (2005) 
#
(J0916+3855)	SDSS J091635.07+385546.2	09 16 35	38 55 46	11 320 (T)	8.04	16.6 (g)	238.1/10.8; 447.7/14.4; 485.1/32.9; 747.2/9.1	Castanheira et~al. (2007)
#
(0917+0926)	SDSS J091731.00+092638.1	09 17 31	09 26 38	11 340 (T)	8.09	18.1 (g)	212.0/8.0; 259.0/10.2; 289.0/16.1	Kepler et~al. (2005)
		EQ J0917+0926
#
(J0923+0120)	SDSS J092329.81+012020.0	09 23 30	01 20 20	11 190 (T)	8.38	18.3 (g)	595.2/7.4	Mukadam et~al. (2004)
0920+015														655.7/4.4; 668.9/3.5	Mukadam et~al. (2006)
															595.1/2.7; 1436.4/1.4; 2032.3	Romero et~al. (2013)
#
0921+354	G 117-B15A			09 24 15	35 16 51	12 420 (G)	8.12	15.5		1311.0	Richer & Ulrych (1974)
															216.0; 271.7; 307.7	McGraw & Robinson (1976)
															215.2/23.9; 271.0/7.3; 304.4/8.1 (+C)	Kepler et~al. (1982)
															215.2/20.2; 270.5/5.6; 304.1/6.3 (+C)	Kepler et~al. (1995c) 
															215.2/17.4; 270.5/6.1; 304.1/7.5 (+C)	Castanheira & Kepler (2008)
#
(J0925+0509)	SDSS J092511.60+050932.4	09 25 12	05 09 33	10 830 (T)	8.21	15.2 (g)	1127.1/3.2; 1264.3/3.1	Castanheira et~al. (2010)
															1159.0/2.7; 1341.0/4.0	Romero et~al. (2013)
#
(J0939+5609)	SDSS J093944.89+560940.2	09 39 45	56 09 40	11 690 (T)	8.29	18.7 (g)	249.9/7.2	Mukadam et~al. (2004)
 0936+563														48.5/5.9(?); 249.9/7.2	Mukadam et~al. (2006)
#
(J0940+0052)	SDSS J094000.27+005207.1	09 40 00	00 52 07	10 590 (T)	8.34	18.1 (g)	255.0/17.1; 255.8/8.0	Castanheira et~al. (2013)
#
(J0942+5733)	SDSS J094213.13+573342.5 	09 42 13	57 33 43	11 360 (T)	8.12	17.4 (g)	451.0/18.4; 550.5/12.2; 694.7/37.7	Mukadam et~al. (2004)
0938+577														273.0/9.0; 550.5/12.3; 694.7/37.7; 909.4/7.7	Mukadam et~al. (2006)
#
(0949-0000)	SDSS J094917.04-000023.6	09 49 17	-00 00 24	11 130 (T)	8.21	18.8 (g)	213.3/6.0; 363.2/12.5; 364.0/7.3; 365.2/17.7; 516.6/16.2; 634.2/5.1; 711.6/6.0	Mukadam et~al. (2004)
0946+002
#
0951+132	HS 0951+1312			09 53 45	12 58 30	12 010 (G)	8.05	16.5 (g)	208.0/9.3; 258.6/3.6; 281.6/8.8	Mukadam et~al. (2004)
															208.0/9.4; 258.0/3.6; 282.2/9.0; 311.7/2.7	Mukadam et~al. (2006)
#
0952+182	HS 0952+1816			09 55 11	18 02 15	11 390 (G)	8.11	16.3 (g)	853.8/3.9; 1159.7/4.8; 1466.0/4.5	Mukadam et~al. (2004)
															674.7/3.0; 790.0/2.9; 883.0/3.6; 945.9/10.4; 1150.0/4.8; 1160.9/7.9	Mukadam et~al. (2006)
#
(J0958+0130)	SDSS J095833.13+013049.3	09 58 33	01 30 49	11 730 (T)	8.08	16.7 (g)	203.7/2.5; 264.4/4.7	Mukadam et~al. (2004)
0955+017														121.2/1.6; 203.7/2.5; 264.4/4.7	Mukadam et~al. (2006)
#
(J0959+0238)	SDSS J095936.96+023828.4	09 59 37	02 38 29	11 830 (T)	8.06	18.5		194.7/7.2; 283.4/13.0	Castanheira et~al. (2010)
#
(J1002+5818)	SDSS J100238.58+581835.9	10 02 39	58 18 36	11 440 (T)	8.11	18.3 (g)	268.2/6.8; 304.6/5.3	Mullally et~al. (2005)
#
(J1007+5245)	SDSS J100718.26+524519.8	10 07 18	52 45 20	11 390 (T)	8.12	18.9 (g)	152.8/5.8; 258.8/11.0; 290.1/7.7; 323.1/10.4 (iC?)	Mullally et~al. (2005)
1004+529
#
(J1015+5954)	SDSS J101519.65+595430.5	10 15 20	59 54 31	11 440 (T)	8.06	18.0 (g)	213.0/9.8; 292.4/8.5; 401.7/20.8; 453.7/15.8; 1116.5/12.6	Mukadam et~al. (2004)
															139.2/4.6; 145.5/3.1; 292.4-294.0/8.6-9.1; 399.7-401.7/19.2-21.4; 453.8-456.1/15.5-19.6; 769.9-768.4/5.7-7.5	Mukadam et~al. (2006)
#
(J1015+0306)	SDSS J101548.01+030648.4	10 15 48	03 06 48	11 630 (T)	8.12	15.7 (g)	194.7/5.8; 255.7/7.3; 270.0/8.4	Mukadam et~al. (2004)
1013+033
#
1039+412	HS 1039+4112			10 42 34	40 57 15	11 730 (G)	8.12	16.1 (g)	837.3/26.0; 855.5/55.2 (+C)	Silvotti et~al. (2005)
		PB 520
#
1047+335	--				10 50 46	33 15 48	11 310 (G)	8.09	16.5 (g)	767.5/27.7	Green et~al. (2015)
#
(J1054+5307)	SDSS J105449.87+530759.1	10 54 50	53 07 59	10 960 (T)	7.96	17.9 (g)	444.6/16.0; 869.1/37.4	Mullally et~al. (2005)
1051+533B
#
(J1056-0006)	SDSS J105612.32-000621.7	10 56 12	-00 06 22	11 130 (T)	7.91	17.5 (g)	314.2/11.0; 474.4/22.9; 942.2/62.3	Mukadam et~al. (2004)
															603.0/11.5; 670.6/12.0; 925.4/60.3; 1024.9/31.6	Mukadam et~al. (2006) 
#
(J1105-1613)	SDSS J110525.70-161328.3	11 05 26	-16 13 29	11 670		8.23	17.5 (g)	192.7/12.1; 298.3/7.1	Castanheira et~al. (2010)
#
(1106+0115)	SDSS J110623.40+011520.8	11 06 23	01 15 21	10 920 (T)	7.90	18.4 (g)	842.0/9.4; 973.0/10.8	Kepler et~al. (2005)
1103+015
#
1116+026	GD 133				11 19 12	02 20 33	12 430 (G)	8.10	14.6		115.9/1.5; 120.4/4.6; 146.9/1.1	Silvotti et~al. (2006)
#
(J1122+0358)	SDSS J112221.10+035822.4	11 22 21	03 58 22	11 030 (T)	7.91	18.2 (g)	859.0/34.3; 996.1/17.9	Mukadam et~al. (2004)
															740.1/10.0; 859.1/34.6; 996.1/17.3	Mukadam et~al. (2006)
#
(J1125+0345)	SDSS J112542.84+034506.3	11 25 43	03 45 06	11 600 (T)	7.95	18.1 (g)	208.6/2.8; 265.5/7.2; 265.8/3.3	Mukadam et~al. (2004)
															208.6/2.8; 265.5/7.1; 265.8/3.3; 335.1/2.8	Mukadam et~al. (2006)
#
1126-222	EC 11266-2217			11 29 12	-22 33 44	12 010 (G)	8.08	16.2		215.7-218.3/3.7-8.1; 234.1/4.49; 275.7-277.6/7.7-7.0; 386.4/4.0; 402.7/3.0	Voss et~al. (2006)
#
(J1136-0136)	SDSS J113604.01-013658.1	11 36 04	-01 36 58	11 780 (T)	8.05	17.8 (g)	260.8/2.5	Castanheira et~al. (2010)
#
1137+423	KUV 11370+4222			11 39 41	42 05 19	11 940 (G)	8.17	16.5 (g)	257.2/5.8; 292.2/2.7; 462.9/3.5	Vauclair et~al. (1997)
															139.0/2.6; 257.9/18.3; 280.8/2.7; 293.8/3.0; 394.1/4.5; 398.1/2.5; 402.1/2.4; 462.8/8.4; 762.4/2.8; 811.8/2.5 (+C,iR)	Su et~al. (2014b)
#
1149+057	PG 1149+057			11 51 54	05 28 40	11 060 (G)	8.06	15.4		1023.5/10.5	Voss et~al. (2006)
#
1150-153	EC 11507-1519			11 53 15	-15 36 36	12 440 (G)	8.20	16.0		249.6/7.7	Gianninas et~al. (2006)
															191.7/3.6; 249.4/4.7	Voss et~al. (2007)
#
(J1157+0553)	SDSS J115707.43+055303.6	11 57 07	05 53 04	11 040 (T)	8.04	17.6 (g)	436.1/3.9; 458.7/4.2; 748.5/5.6; 826.2/8.1; 918.9/15.9; 1056.2/5.8	Mukadam et~al. (2004)
#
(J1200-0251)	SDSS J120054.55-025107.0	12 00 55	-02 51 07	11 970 (T)	8.24	18.2 (g)	257.1/6.7; 271.3/13.1; 294.1/6.7; 304.8/23.7	Castanheira et~al. (2013)
#
1159+803	G 255-2				12 01 45	80 04 59	11 440 (G)	8.14	16.0		384.6; 476.2; 689.7/36.0; 840.3/36.0	Vauclair et~al. (1981)
															399; 461; 573; 608; 660; 681; 764; 810; 855; 906 (+R)	Fu et~al. (2002)
															568.5/6.6; 607.9/13.1; 681.2/24.9; 775.2/15.2; 819.7/11.3; 855.4/11.2; 898.5/9.4	Mukadam et~al. (2006)
															568.5/16.5; 681.2/27.7; 773.4/12.7; 985.2/4.8	Mukadam et~al. (2006)
#
(1216+0922)	SDSS J121628.55+092246.4	12 16 29	09 22 46	11 240 (T)	8.25	18.6 (g)	409.0/30.1; 570.0/24.6; 626.0/21.6; 823.0/45.2; 840.0/42.0; 967.0/20.5	Kepler et~al. (2005)
#
(J1218+0042)	--				12 18 31	00 42 16	11 170 (T)	8.06	18.5 (g)	100.0/11.0; 152.0/5.1; 175.0/10.0; 258.0-259.0/8.2-16.0	Kepler et~al. (2005)
1215+009
#
(1222-0243)	SDSS J122229.57-024332.5	12 22 30	-02 43 33	11 380 (T)	8.19	16.7 (g)	198.0/7.3; 396.0/22.0	Kepler et~al. (2005)
#
1236-495	BPM 37093			12 38 50	-49 48 00	11 620 (G)	8.69	14.0		600.0/4.0	Kanaan et~al. (1992)
															560.0; 583.0; 614.0	Kanaan et~al. (1998)
															512.0; 532.0; 548.0; 565.0; 582.0; 608.0; 615.0; 635.0; 649.0	Kanaan et~al. (2000)
															511.7; 531.1; 548.4; 564.1; 582.0; 600.7; 613.5; 635.1	Metcalfe et~al. (2004)
															511.7/0.7; 531.1/1.2; 548.4-549.2/0.8-1.1; 562.6/0.9; 565.5-565.9/0.5-1.2; 582.0/1.0; 600.7/0.9; 613.5/1.1; 633.2-633.5/1.1-1.3; 636.7-637.2/0.7-1.7; 660.8/0.5 (iR?)	Kanaan et~al. (2005)
#
(1247+310)	--				~12 47		~31 00		12 110		8.43	17.2		364.6/2.0	Green et~al. (2015)
#
1250+041	HS 1249+0426			12 52 15	04 10 43	12 160 (G)	8.21	16.0 (g)	288.9/7.6	Voss et~al. (2006)
#
(1255+0211)	SDSS J125535.41+021116.0	12 55 35	02 11 16	11 580 (T)	8.15	19.1 (g)	812.0/16.4; 897.0/31.7; 1002.0/21.7	Kepler et~al. (2005)
1253+024
#
(J1257+0124)	SDSS J125710.50+012422.9	12 57 11	01 24 23	11 490 (T)	8.30	18.7		905.8/46.7	Castanheira et~al. (2006)
1254+016														377.8/6.6; 398.1/6.7; 466.3/8.9; 507.1/8.4; 644.5/21.9; 786.9/8.9; 946.3/10.5; 1070.5/7.9	Romero et~al. (2013)
#
1258+013	HE 1258+0123			13 01 11	01 07 40	11 420 (G)	8.02	16.3		439.2; 528.5; 744.6; 1092.1	Bergeron et~al. (2004)
(1301+0107)														628.0/15.2; 882.0/17.6	Kepler et~al. (2005)
															439.2/9.8; 528.5/9.3; 628.0/15.2; 744.6/22.9; 881.5/17.6; 1092.1/14.1	Castanheira & Kepler (2009)
#
1307+354	GD 154				13 09 58	35 09 47	11 120 (G)	8.07	15.3		1186.1 (+C,SH)	Robinson et~al. (1978)
															402.6/2.7; 1084.0/5.6; 1088.6/5.0; 1183.5/4.6; 1186.5/16.7; 1190.5/6.3; 1092.1/3.0 (+C,iR)	Pfeiffer et~al. (1995) (Pfeiffer et~al. 1996)
															402.5; 596.1; 597.2; 1125.1; 1129.5; 1133.4; 1271.4 (+C,iR)	Hürkal et~al. (2005)
															402.6/3.8; 1085.1/4.2; 1088.5/4.8; 1131.8/4.5; 1156.7/5.3; 1160.7/6.3; 1186.0/7.5; 1191.7/9.1; 1238.2/5.0; 1244.2/4.8 (+C,iR)	Paparó et~al. (2013)
#
(1310-0159)	--				13 10 08	-01 59 56	10 940 (T)	7.76	17.7 (g)	280.0/6.6-9.2; 310.0/6.4; 349.6/17.6	Kepler et~al. (2005)
1307-017
#
1321+013	SDSS J132350.28+010304.2	13 23 50	01 03 04	11 380 (T)	8.45	18.5 (g)	495.4/4.1; 549.8/6.7; 590.1/7.1; 612.2/11.9; 636.4/4.8; 671.1/4.4; 698.6/4.3; 831.1/4.6; 884.2/4.1	Kepler et~al. (2012)
															432.5/5.1; 497.4/6.4; 525.0/3.6; 550.5/8.6; 564.6/18.3; 590.1/7.1; 603.6/8.3; 612.2/11.9; 636.4/4.8; 656.0/15.3; 675.4/6.4; 698.6/4.3; 731.6/5.2; 831.1/4.6; 884.2/4.1	Romero et~al. (2013)
#
(J1337+0104)	--				13 37 14	01 04 44	11 460 (T)	8.64	18.6 (g)	715.0/10.0	Kepler et~al. (2005)
1334+013
#
(J1338-0023)	SDSS J133831.74-002328.0	13 38 32	-00 23 28	11 900 (T)	8.07	17.1 (g)	119.7/1.8; 196.9/4.0	Castanheira et~al. (2010)
1335-001
#
--		(EPIC 229227292)		13 42 12	-07 35 40	11 190		8.02	16.7 (Kp)	289.3; 370.7; 514.1; 800-1250 s	Bell et~al.(2016)
#
1342-237	EC 13429-2342			13 45 46	-23 57 10	11 000 (G)	8.02	16.0		982.0/5.2; 1177.0/6.2	Voss et~al. (2006)
#
(J1345-0055)	SDSS J134550.93-005536.5	13 45 51	-00 55 36	11 760 (T)	8.10	16.7 (g)	195.2/5.5; 195.5/3.9; 254.4/2.4 (iR?)	Mukadam et~al. (2004)
1343-006
#
1349+552	LP 133-144			13 51 20	54 57 43	12 150 (G)	7.97	15.7 (g)	209.2; 304.5; 306.9; 327.3	Bergeron et~al. (2004)
															140.5/0.7; 179.4/0.7; 179.5/0.4; 179.7/0.5; 209.0/1.2; 209.2/11.8; 209.4/1.1; 270.4/2.2; 270.6/3.8; 270.9/3.7; 305.6/3.3; 305.9/4.2; 306.2/1.3; 327.3/3.0 (+C,iR)	Bognár et~al. (2016) 
#
1350+656	G 238-53			13 52 11	65 24 57	12 130 (G)	7.97	15.5		206.0	Fontaine & Wesemael (1984)
															122.2/2.0	Mullally et~al. (2008)
#
(J1354+0108)	SDSS J135459.89+010819.3	13 55 00	01 08 19	11 650 (T)	8.03	16.4 (g)	127.8/1.5; 173.3/1.1; 198.3/6.0; 291.6/2.2; 322.9/1.9	Mukadam et~al. (2004)
1352+013
#
(J1355+5454)	SDSS J135531.03+545404.5	13 55 31	54 54 05	11 480 (T)	7.93	18.6 (g)	324.0/21.8	Mullally et~al. (2005)
#
1401-147	EC 14012-1446			14 03 57	-15 01 11	12 020 (G)	8.18	15.7		399.0/13.0; 530.0/15.0; 610.0/57.0; 724.0/21.0; 937.0/11.0 (+C)	Stobie et~al. (1995) (Mukadam et~al. 2006)
															399.2/7.4; 529.8/13.4; 608.6/7.6; 612.1/36.4; 615.8/11.4; 673.8/2.8; 678.9/6.1; 683.0/3.5; 715.2/11.8; 716.9/7.9; 722.1/44.1; 723.6/10.4; 727.0/5.1; 728.9/9.9; 769.8/43.2; 771.8/9.4; 775.6/5.8; 882.7/3.1; 1217.6/7.7 (+C,iR)	Handler et~al. (2008b)
															398.9/12.1; 530.1/16.7; 610.4/54.3; 678.6/7.6; 722.9/22.9; 769.1/51.7; 882.7/2.9; 937.2/11.0; 1217.4/7.5	Castanheira & Kepler (2009)
															350.1/2.0; 398.7/2.1; 399.2/12.7; 433.9/4.7; 528.8/3.8; 529.8/20.7; 530.9/1.5; 537.6/6.4; 563.4/7.2; 612.0/25.7; 615.8/3.1; 645.9/7.9; 657.2/2.2; 705.0/1.2; 805.5/1.2; 865.1/1.9; 905.6/2.2; 979.3/1.7; 1069.1/2.7 (+C,iR)	Provencal et~al. (2012)
															821.3; 935.4; 964.7; 1035.4; 1104.2; 1136.5; 1163.2; 1219.8; 1298.9; 1332.9; 1384.9; 1418.4; 1463.7; 1548.2; 1633.6; 1775.0; 1860.4; 1887.5; 2304.9; 2505.4; 2738.1; 2856.2	Provencal et~al. (2012) (average periods 2004-2008)
															350.1; 398.7; 399.2; 433.9; 528.8; 529.8; 530.9; 537.6; 563.4; 608.5; 612.1; 615.9; 645.9; 657.2; 673.8; 678.5; 683.0; 705.0; 714.8; 716.9; 721.9; 723.6; 727.1; 729.2; 769.3; 771.8; 775.6; 805.5; 865.1; 882.7; 905.6; 979.3; 1069.1; 1217.4 (iR)	Chen & Li (2014)
#
(1408+0445)	SDSS J140859.46+044554.7	14 08 59	04 45 55	10 920 (T)	7.99	17.9 (g)	764.0/11.1; 849.0/24.3; 1038.0/12.0	Kepler et~al. (2005)
1406+050
#
(J1417+0058)	SDSS J141708.81+005827.2	14 17 09	00 58 27	11 000 (T)	8.01	18.0 (g)	812.5/31.5; 894.5/44.0	Mukadam et~al. (2004)
1414+012														522.0/14.9; 749.4/17.9; 812.5/32.1; 894.6/42.8; 980.0/11.3	Mukadam et~al. (2006)
#
1422+095	GD 165				14 24 39	09 17 14	12 220 (G)	8.11	14.3		120.0; 193.0; 240.0; 649.0; 775.0; 870.0; 1316.0; 1820.0 (iC?)	Bergeron & McGraw (1990)
															107.7/0.4; 114.3/0.6; 120.4/6.1; 146.4/0.5; 166.2/0.4; 192.7/4.8; 249.7/0.7; 321.2/0.5 (+R)	Bergeron et~al. (1993)
															114.2/0.4; 114.4/0.2; 120.3/1.1; 120.4/5.1; 120.4/1.6; 146.3/0.4; 146.4/0.2; 168.2/0.3; 192.6/2.3; 192.7/2.3; 192.8/0.6; 250.2/0.6; 250.3/0.2 (iR)	Giammichele et~al. (2015)
#
1429-037	HE 1429-0343			14 32 03	-03 56 38	11 290 (G)	8.00	15.8		450.1/10.2; 829.3/18.3; 969.0/12.7; 1084.9/16.3	Silvotti et~al. (2005)
#
1425-811	L 19-2				14 33 08	-81 20 15	12 070 (G)	8.13	13.0		113.6; 192.4	McGraw (1977)
															113.3/0.6; 113.8/2.4; 114.2(?)/0.3; 118.5/2.0; 118.7/1.2; 118.9(?)/0.3; 143.0(?)/0.3; 143.4/0.6; 192.1/0.8; 192.6/6.5; 193.1/0.9; 348.7/0.5; 350.1/1.1 (iR)	Odonoghue & Warner (1982)
															113.3/0.3; 113.8/1.8; 118.4/0.3; 118.5/1.6; 118.7/1.2; 143.0/0.3; 143.4/0.4; 143.8/0.2; 192.2/1.2; 192.6/5.5; 193.1/1.0; 348.7/0.3; 350.2/0.9 (iR)	Yeates et~al. (2005)
#
(J1443+0134)	SDSS J144330.93+013405.8	14 43 31	01 34 06	10 450 (T)	7.85	18.7 (g)	968.9/7.5; 1085.0/5.2	Mukadam et~al. (2004)
1440+017
#
(J1502-0001)	SDSS J150207.02-000147.1	15 02 07	-00 01 47	11 090 (T)	7.75	18.7 (g)	313.6/13.1; 418.2/14.9; 581.9/11.1; 629.5/32.6; 687.5/12.0	Mukadam et~al. (2004)
1459+001														141.0/14.9; 415.0/16.7; 603.0/28.1; 658.0/27.0	Kepler et~al. (2005)
#
(J1524-0030)	SDSS J152403.25-003022.9	15 24 03	-00 30 23	--		--	15.8 (g)	434.0/47.8; 873.2/111.5	Mukadam et~al. (2004)
															255.2/17.9; 498.6/21.6; 717.5/28.3; 873.3/110.8	Mukadam et~al. (2006)
															340.1/3.5; 400.9/5.4; 427.3/4.4; 503.2/8.4; 505.1/5.2; 505.5/10.1; 507.4/10.9; 578.6/5.9; 582.0/5.1; 620.8/5.8; 665.5/4.2; 780.3/9.4; 833.1/25.7; 840.5/9.4; 877.7/6.8 (+C,iR)	Handler et~al. (2008a)
#
1526+558	--				15 28 09	55 39 15	10 860 (G)	7.73	17.1 (B)	648.9/36.8	Green et~al. (2015)
#
--		HS 1531+7436			15 30 35	74 26 04	13 270 (G)	8.49	16.4		112.5/4.2	Voss et~al. (2006)
#
(J1533-0206)	SDSS J153332.96-020655.7	15 33 33	-02 06 56	11 390 (T)	8.04	16.4 (g)	257.8/4.3; 260.6/5.3	Castanheira et~al. (2006)
#
1541+650	PG 1541+650			15 41 45	64 53 53	11 560 (G)	8.12	15.6 (g)	467.0/3.0; 564.0/15.0; 689.0/45.0; 757.0/14.0 (+C)	Vauclair et~al. (2000)
#
1559+369	Ross 808			16 01 23	36 48 35	11 120 (G)	7.98	14.4		833.0	McGraw & Robinson (1976) 
															404.5/2.1; 511.3/4.6; 745.1/4.2; 796.3/3.8; 877.9/4.3; 907.6/5.9; 956.5/3.5; 1079.1/2.6	Castanheira & Kepler (2009)
															404.5/2.0; 511.3/4.5; 629.2/1.9; 632.2/3.4; 745.1/4.0; 796.3/4.0; 842.7/2.8; 860.2/3.5; 875.1/3.7; 878.5/3.6; 898.7/3.6; 908.4/7.6; 911.5/3.2; 914.7/3.9; 915.8/5.5; 922.5/3.4; 952.4/3.4; 960.5/3.7; 1011.4/2.5; 1040.1/3.3; 1042.1/2.9; 1066.7/2.2; 1091.1/2.4; 1144.0/2.5; 2459.1/2.2 (+C,iR)	Thompson et~al. (2009)
#
1607+205	--				16 09 44	20 23 11	11 140 (G)	7.81	17.4		1928.5/1.8	Green et~al. (2015)
#
(J1612+0830)	SDSS J161218.08+083028.1	16 12 18	08 30 28	12 030		8.46	17.8 (g)	115.2/5.1; 117.2/4.1	Castanheira et~al. (2013)
#
(J1617+4324)	SDSS J161737.63+432443.8	16 17 38	43 24 44	11 070 (T)	8.07	18.4 (g)	626.3/24.1; 889.6/36.6	Mukadam et~al. (2004)
															626.3/15.4; 661.7/21.2; 889.7/36.6	Mukadam et~al. (2006)
#
(J1618-0023)	SDSS J161837.25-002302.7	16 18 37	-00 23 03	10 860		8.16	19.3 (g)	644.0/5.4	Castanheira et~al. (2006)
1616-002
#
--		HS 1625+1231			16 28 13	12 24 53	11 690 (G)	8.06	16.1 (g)	385.2/17.0; 533.6/23.6; 862.9/48.9	Voss et~al. (2006)
#
(J1641+3521)	SDSS J164115.61+352140.6	16 41 16	35 21 41	11 230		8.43	19.1		809.3/27.3	Castanheira et~al. (2006)
#
1647+591	G 226-29			16 48 26	59 03 23	12 510 (G)	8.35	12.2		109.1/3.0; 109.3/1.0; 109.5/3.0 (iR)	Kepler et~al. (1983)
															109.1/2.5; 109.3/1.1; 109.5/2.8 (iR)	Kepler et~al. (1995b)
#
(J1650+3010)	SDSS J165020.53+301021.2	16 50 21	30 10 21	10 830 (T)	8.43	18.1 (g)	339.1/14.7	Castanheira et~al. (2007)
#
1659+662	GD 518				16 59 15	66 10 33	11 760 (G)	8.97	16.5 (B)	440.2; 513.2; 583.7; 0.8-4.1 mma	Hermes et~al. (2013a)
#
(J1700+3549)	SDSS J170055.38+354951.1	17 00 55	35 49 51	11 230 (T)	7.94	17.3 (g)	450.5/19.3; 893.4/54.7; 955.3/20.4	Mukadam et~al. (2004)
															552.6/9.3; 893.4/54.3; 955.3/20.3; 1164.4/11.4	Mukadam et~al. (2006)
#
(J1711+6541)	SDSS J171113.01+654158.3	17 11 13	65 41 58	11 130 (T)	8.47	16.9 (g)	606.3/5.2; 690.2/3.3; 1248.2/3.2	Mukadam et~al. (2004)
1711+657														234.0/1.2; 606.3/5.2; 690.2/3.3; 1248.2/3.2	Mukadam et~al. (2006)
															214.3/1.7; 561.5/3.0; 612.6/5.7; 934.8/2.9; 1186.6/3.3	Mukadam et~al. (2006)
#
1714-547	BPM 24754			17 19 02	-54 45 54	10 840 (G)	7.93	15.6		978.0-1176.0/22.6-6.1	Giovannini et~al. (1998)
															643.7; 1045.1; 1234.1; 1356.6	Romero et~al. (2012)
#
(J1724+5835)	SDSS J172428.42+583539.0	17 24 28	58 35 39	11 640 (T)	7.88	17.6 (g)	189.2/3.2; 279.5/8.3; 337.9/5.9	Mukadam et~al. (2004)
1723+586
#
(J1732+5905)	SDSS J173235.19+590533.4	17 32 35	59 05 33	10 770 (T)	7.97	18.7 (g)	1122.4/10.2; 1248.4/22.5	Mukadam et~al. (2004)
1731+591														1090.0/8.0; 1336.0/7.8	Mukadam et~al. (2006)
#
--		HS 1824+6000			18 24 44	60 02 00	11 520 (G)	7.73	15.7 (B)	294.3/8.8; 384.4/3.3; 304.4/7.7; 329.6/13.6	Voss et~al. (2006)
															173.7; 224.7; 225.1; 286.1; 320.9; 363.5	Steinfadt et~al. (2008)
#
1855+338	G 207-9				18 57 30	33 57 25	12 080 (G)	8.37	14.6		259.1; 292.0; 318.0; 557.4; 738.6 (iC?)	Robinson & McGraw (1976)
															129.4/1.1; 196.1/1.3; 290.9/1.1; 291.9/11.0; 292.9/1.7; 305.2/0.4; 317.8/0.5; 595.7/2.2; 599.8/1.2; 623.8/1.2; 626.8/0.9 (+C,iR)	Bognár et~al. (2016)
#
--		(KIC 7594781)			19 08 36	43 16 42	11 730		8.11	18.6 (g)	283.8/17.8	Greiss et~al. (2016)
#
--		(KIC 10132702)			19 13 41	47 09 31	11 940		8.12	18.8 (g)	853.5/28.1	Greiss et~al. (2016)
#
(J1916+3938)	KIC 4552982			19 16 44	39 38 50	11 130		8.34	17.7		823.9/3.8; 834.1/3.2; 934.5/3.6; 968.9/4.4; 1089.0/2.5; 1169.9/2.3; 1436.7/2.4	Hermes et~al. (2011)
															360.5/0.16; 361.6/0.16; 362.6/0.94; 788.2/0.05; 828.3/0.14; 866.1/0.16; 907.6/0.14; 950.5/0.16; 982.2/0.09; 1014.2/0.08; 1053.7/0.06; 1100.9/0.05; 1158.2/0.07; 1200.2/0.04; 1244.7/0.05; 1289.2/0.11; 1301.7/0.08; 1333.2/0.07; 1363.0/0.07; 1498.3/0.08 (iR)	Bell et~al. (2015a)
#
--		(KIC 4357037)			19 17 19	39 27 19	10 950		8.11	18.2 (g)	323.4/13.0	Greiss et~al. (2016)
		SDSS J191719.16+392718.8
#
--		KIC 8293193			19 17 55	44 13 26	12 650		8.01	18.4 (g)	310.9/27.9	Greiss et~al. (2016)
#
--		KIC 11911480			19 20 25	50 17 22	12 160		7.94	18.1 (g)	172.9; 173.0; 202.5; 202.6; 259.1; 259.3; 259.4; 290.6; 290.8; 291.0; 324.1; 324.3; 324.5; 0.9-21.8 mma (+C,iR)	Greiss et~al. (2014)
#
--		(KIC 4362927)			19 23 49	39 29 33	11 140		7.84	19.4 (g)	723.6/25.3	Greiss et~al. (2016)
#
1935+276	G 185-32			19 37 14	27 43 19	12 470 (G)	8.10	13.0		70.8; 141.4; 215.1 (iC,SH?)	McGraw et~al. (1981)
															70.9/1.8; 72.5/1.2; 141.8/1.6; 215.7/2.7; 300.0/1.9; 301.3/1.9; 370.1/2.2; 560.0/1.7	Kepler et~al. (2000)
															72.5/0.9; 72.9/0.4; 141.2/0.4; 141.9/1.4; 181.9/0.03; 212.8/0.5; 215.7/1.9; 264.2/0.5; 266.2/0.4; 299.8/1.0; 301.4/1.1; 370.2/1.6; 454.6/0.4; 537.6/0.6; 651.7/0.7 (+C,iR?)	Castanheira et~al. (2004)
															72.6/0.7; 141.9/1.5; 215.7/1.9; 301.6/1.5; 370.2/1.3 (+C)	Thompson et~al. (2004)
#
--		(KIC 9162396)			19 39 07	45 33 34	11 070		8.06	18.5 (g)	766.0/14.1	Greiss et~al. (2016)
#
--		(KIC 7766212)			19 44 06	43 27 22	11 890		8.01	16.8 (g)	322.0/6.7	Greiss et~al. (2016)
#
--		(KISJ1945+4455)			19 45 42	44 55 11	11 590		8.04	17.2 (g)	255.9/19.0	Greiss et~al. (2016)
#
1950+250	GD 385				19 52 28	25 09 29	11 820 (G)	8.07	15.1		178.9; 228.8; 254.3; 273.0; 386.4; 535.6; 648.9 (+C)	Fontaine et~al. (1980) 
															126.0/3.3; 172.0/4.3; 192.0/6.5; 252.0/17.4; 546.0/11.9; 691.5/17.4 (iC?)	Vauclair & Bonazzola (1981)
															128.1/3.7; 256.1/11.4; 256.3/10.9 (iR?)	Kepler (1984)
#
1959+059	GD 226				20 02 13	06 07 38	10 730 (G)	8.06	16.4		1350.4/5.7	Voss et~al. (2007)
#
2102+233	--				21 04 53	23 33 22	12 040		8.36	15.9 (g)	~800.0/26.0	Sayres et~al. (2012)
#
(J2128-0007)	SDSS J212808.49-000750.8	21 28 08	-00 07 51	11 420 (T)	8.24	18.0		274.9/11.0; 289.0/9.7; 302.2/17.1	Castanheira et~al. (2006)
#
(J2135-0743)	SDSS J213530.32-074330.7	21 35 30	-07 43 31	10 900 (T)	7.96	18.7		281.8/13.3; 299.9/22.9; 323.2/13.0; 510.6/16.8; 565.4/49.8	Castanheira et~al. (2006)
2132-079
#
--		SDSS J214723.73-001358.4	21 47 24	-00 13 58	11 990		7.92	19.1		199.8/3.9	Castanheira et~al. (2010)
#
2148+539	G 232-38			21 49 59	54 08 39	11 590 (G)	8.02	16.4		741.6; 984.0; 1147.4	Gianninas et~al. (2005)
#
2148-291	--				21 51 40	-28 56 53	11 490 (G)	8.06	15.9		260.8/12.6	Gianninas et~al. (2006)
#
2151-077	SDSS J215354.11-073121.9	21 53 54	-07 31 22	11 910 (T)	8.27	18.7		210.2/5.6	Castanheira et~al. (2006)
#
--		SDSS J215628.26-004617.2	21 56 28	-00 46 17	10 680 (T)	8.01	18.3 (g)	1234.0/31.4; 1478.0/27.0	Gentile Fusillo et~al. (2016)
#
(J2159+1322)	SDSS J215905.52+132255.7	21 59 06	13 22 56	11 370 (T)	8.69	18.9 (g)	683.7/11.7; 801.0/15.1	Mullally et~al. (2005)
#
(J2208+0654)	SDSS J220830.02+065448.7	22 08 30	06 54 49	11 100		8.49	17.9 (g)	668.1/4.1; 757.2/4.4	Castanheira et~al. (2013)
#
(J2209-0919)	SDSS J220915.84-091942.5	22 09 16	-09 19 43	11 630 (T)	8.30	18.4 (g)	447.9/10.8; 789.3/10.4; 894.7/43.9	Castanheira et~al. (2010)
#
(J2214-0025)	SDSS J221458.37-002511.7	22 14 58	-00 25 12	11 650 (T)	8.30	17.9 (g)	195.2/6.1; 255.2/13.1	Mullally et~al. (2005)
#
(J2231+1346)	SDSS J223135.71+134652.8	22 31 36	13 46 53	11 060 (T)	7.89	18.7		382.4/14.6; 548.7/13.7; 619.7/18.9; 627.0/26.3; 707.5/17.1	Castanheira et~al. (2006)
#
--		SDSS J223726.86-010110.9	22 37 27	-01 01 11	11 380 (T)	7.97	18.9 (g)	392.3/44.7; 774.4/80.1	Gentile Fusillo et~al. (2016)
#
2254+126	GD 244				22 56 46	12 52 50	11 760 (G)	8.09	15.6		307.0; 294.6; 256.3; 203.3 (+C)	Fontaine et~al. (2001)
															203.0/4.0; 256.2/6.7; 256.6/12.3; 306.6/5.0; 307.1/20.2; 906.1/1.7 (+C,iR)	Yeates et~al. (2005)
#
2303+242	PG 2303+242			23 06 18	24 32 08	11 500 (G)	8.07	15.5		570.7/8.0; 623.4/15.0; 675.4/8.0; 794.5/56.0; 900.5/16.0 (+C,iR)	Vauclair et~al. (1987)
															210.9/1.4; 227.5/1.4; 234.5/1.3; 254.2/1.2; 279.1/1.4; 299.5/1.4; 380.1/1.2; 394.3/8.4; 434.0/1.6; 453.2/2.5; 462.8/1.6; 482.6/5.8; 539.8/4.7; 577.9/11.9; 611.3/5.8; 682.6/1.2; 707.7/1.2; 758.5/1.6; 835.9/2.9; 955.3/3.5; 1043.5/2.1; 1241.2/3.1 (+C)	Vauclair et~al. (1992)
															206.1/2.3; 211.3/2.1; 234.1/3.2; 261.8/2.3; 322.5/3.1; 390.7/2.8; 394.4/7.3; 452.2/2.2; 578.1/2.8; 616.4/31.3; 654.6/2.5; 656.0/2.7; 671.6/2.2; 711.5/2.0; 776.6/2.5; 852.3/6.1; 857.8/4.9; 863.8/7.4; 873.2/3.9; 965.3/19.7; 1066.1/2.2; 1705.0/1.6; 2046.7/3.1; 2234.6/3.3 (+C,iR)	Pakstiene et~al. (2011)
#
--		SDSS J230726.66-084700.3	23 07 27	-08 47 00	10 970 (T)	8.21	18.9		617.0/12.5; 1212.2/25.6	Castanheira et~al. (2006)
#
2326+049	G 29-38				23 28 48	05 14 54	11 910 (G)	8.17	13.0		612.9; 677.0; 824.7; 930.9; 1015.5 (+C)	McGraw & Robinson (1975)
															283.8; 615.2	Winget et~al. (1990)
															186.1/25.0; 242.9/31.5; 267.9/32.6; 614.9/119.5	Patterson et~al. (1991)
															284.0; 400.4; 500.0; 615.0 (+C,R)	Kleinman (1995)
															110.0; 177.0; 237.0; 284.0; 355.0; 400.0; 500.0; 552.0; 610.0; 649.0; 678.0; 730.0; 771.0; 809.0; 860.0; 894.0; 915.0; 1147.0; 1240.0 (+C,R)	Kleinman et~al. (1998)
															218.7/1.5; 283.9/4.8; 363.5/4.7; 400.5/9.1; 496.2/7.9; 614.4/32.8; 655.1/6.1; 770.8/5.1; 809.4/30.1; 859.6/24.6; 894.0/14.0; 1150.5/3.6; 1185.6/3.4; 1239.9/1.9 (+C,R)	Castanheira & Kepler (2009) (mean values from different observing campaigns)
#
(J2334+0103)	SDSS J233458.71+010303.1	23 34 59	01 03 03	11 400		7.99	19.2 (g)	923.2/40.4	Castanheira et~al. (2007)
#
2336-079	GD 1212				23 38 51	-07 41 20	10 970 (G)	8.03	13.3		1160.7/5.4	Gianninas et~al. (2006)
															369.8/0.2; 371.1/0.1; 828.2/0.5; 843.0/0.5; 849.1/0.2; 857.5/0.5; 871.1/0.2; 956.9/0.2; 987.0/1.0; 1008.1/0.3; 1025.3/0.5; 1048.2/0.1; 1063.1/0.6; 1086.1/0.2; 1098.4/1.0; 1125.4/0.2; 1147.1/0.5; 1166.7/0.2; 1180.4/0.9; 1190.5/2.1; 1220.8/0.2 (+C)	Hermes et~al. (2014)
#
2347+128	G 30-20				23 49 53	13 06 13	11 150 (G)	8.01	16.1		1068.0/13.8	Mukadam et~al. (2002)
#
(J2350-0054)	SDSS J235040.72-005430.9	23 50 41	-00 54 31	10 290 (T)	8.14	18.1 (g)	273.3/6.2; 304.3/17.0; 391.1/7.5	Mukadam et~al. (2004)
															206.7/3.2; 273.3/6.3; 304.3/17.0; 391.1/7.5	Mukadam et~al. (2006)
#
2348-244	EC 23487-2424			23 51 22	-24 08 17	11 560 (G)	8.09	15.5 (B)	804.5/19.3; 868.2/12.8; 989.3/11.0; 993.0/37.7 (+C)	Stobie et~al. (1993)
															508.1/15.0; 878.8/34.0	Thompson et~al. (2005)



